MmWave Hybrid Array with More Users than RF Chains

In millimeter wave communications, hybrid analog-digital arrays consisting of only a few radiofrequency (RF) chains offer an attractive alternative to costly digital arrays. A limitation to hybrid arrays is that the number of streams that can be transmitted simultaneously cannot exceed the number of RF chains. We demonstrate that if the states of the analog components and the symbols passed to the RF chains are jointly optimized on a symbol-by-symbol (SbS) basis, it is possible to achieve the same degrees of freedom as a digital array with linear precoding, thus effectively enabling the transmission of a large number of streams. To this end, an algorithm for SbS hybrid precoding is proposed based on a variation of orthogonal matching pursuit, particularly suited to the structure of our problem, which makes it fast and precise.

==> SIDRvsRFC.dat <==
	RFC				digital			hybrid			SbS_2			SbS_4			SbS_8			SbS_16
   1.0000000e+00   1.3253899e+01             NaN   2.9009811e+00   5.1883711e+00   6.4782353e+00   6.8088072e+00
   2.0000000e+00   1.3253899e+01             NaN   6.2212090e+00   9.8512753e+00   1.0718600e+01   1.0595138e+01
   3.0000000e+00   1.3253899e+01             NaN   8.7688336e+00   1.1921174e+01   1.2461493e+01   1.2419318e+01
   4.0000000e+00   1.3253899e+01             NaN   1.0479788e+01   1.2752808e+01   1.2967502e+01   1.2888138e+01
   5.0000000e+00   1.3253899e+01             NaN   1.1698763e+01   1.3138866e+01   1.3156137e+01   1.3171346e+01
   6.0000000e+00   1.3253899e+01             NaN   1.2460449e+01   1.3256026e+01   1.3200803e+01   1.3272169e+01
   7.0000000e+00   1.3253899e+01             NaN   1.2945275e+01   1.3132983e+01   1.3212934e+01   1.3191433e+01
   8.0000000e+00   1.3253899e+01             NaN   1.3084906e+01   1.3280989e+01   1.3158392e+01   1.3295676e+01
   9.0000000e+00   1.3253899e+01             NaN   1.3254526e+01   1.3312030e+01   1.3251645e+01   1.3240524e+01
   1.0000000e+01   1.3253899e+01   1.3128729e+01   1.3177708e+01   1.3354307e+01   1.3205074e+01   1.3128737e+01
   1.1000000e+01   1.3253899e+01   1.3198871e+01   1.3254812e+01   1.3270753e+01   1.3185191e+01   1.3198871e+01
   1.2000000e+01   1.3253899e+01   1.3297869e+01   1.3416950e+01   1.3190839e+01   1.3229453e+01   1.3297869e+01
   1.3000000e+01   1.3253899e+01   1.3229619e+01   1.3204879e+01   1.3253364e+01   1.3355308e+01   1.3229619e+01


==> SRvsUSERS.dat <==
	Nusers				digital			hybrid			SbS
   1.0000000e+00   3.5623600e+00   3.5211762e+00   3.5619743e+00
   2.0000000e+00   5.9552942e+00   5.7020425e+00   5.9509466e+00
   3.0000000e+00   7.3257965e+00   7.0306993e+00   7.3100734e+00
   4.0000000e+00   8.6231470e+00   8.0716188e+00   8.5927372e+00
   5.0000000e+00   9.5624778e+00   7.8997743e+00   9.5160459e+00
   6.0000000e+00   1.0476023e+01   8.0272935e+00   1.0416012e+01
   7.0000000e+00   1.1332122e+01   8.0608775e+00   1.1254268e+01
   8.0000000e+00   1.2586771e+01   8.3165038e+00   1.2477209e+01
   9.0000000e+00   1.2918665e+01   7.9582146e+00   1.2808536e+01
   1.0000000e+01   1.3248245e+01   8.0399925e+00   1.3119675e+01

